Scalable UTXO Smart Contracts via Fine-Grained Distributed State

UTXO-based smart contract platforms face an efficiency bottleneck, in that any transaction sent to a contract must specify the entire updated contract state. This requirement becomes particularly burdensome when the contract state contains dynamic data structures, as needed in many use cases to track interactions between users and the contract. The problem is twofold: on the one hand, a large state in transactions implies a large transaction fee; on the other hand, a large centralized state is detrimental to the parallelization of transactions - a feature that is often cited as a key advantage of UTXO-based blockchains over account-based ones. We propose a technique to efficiently execute smart contracts on an extended UTXO blockchain, which allows the contract state to be distributed across multiple UTXOs. In this way, transactions only need to specify the part of the state they need to access, reducing their size (and fees). We show how to exploit our model to parallelize the validation of transactions on multi-core CPUs. We implement our technique and provide an empirical validation of its effectiveness.

==> results/cf-conflicts.csv <==
numusers,conflicts 
250,18.23
500,12.21
1000,8.51
2500,5.11
5000,3.41
10000,2.36
15000,1.94
20000,1.64
50000,1.05

==> results/cf-space.csv <==
Users,Centralized (GB),Distributed (GB),Speedup
250,0.004,0.001,4
500,0.017,0.0022,7.73
1000,0.069,0.004,17.25
2000,0.275,0.008,34.375
3000,0.619,0.013,47.6153
5000,1.721,0.021,81.952
10000,6.891,0.042,164.071
15000,15.599,0.063,247.603
20000,27.832,0.084,331.333

==> results/cf-speedup.csv <==
Speedup (vs seq),Baseline,1+1 threads,1+2 threads,1+3 threads,1+4 threads,1+5 threads,1+6 threads,1+7 threads
250,1,0.82,1.27,1.62,1.81,1.96,1.81,1.68
500,1,0.92,1.59,2.09,2.47,2.47,2.29,2.29
1000,1,0.95,1.34,2.36,2.98,3.41,3.67,3.67
2500,1,0.97,1.85,2.68,3.41,4.09,4.77,5.28
5000,1,0.96,1.83,2.68,3.49,4.22,4.94,5.6
10000,1,0.97,1.88,2.78,3.6,4.21,5.18,5.85
15000,1,0.97,1.9,2.78,3.66,4.48,5.27,6
20000,1,0.96,1.91,2.81,3.68,4.53,5.27,6.13
50000,1,1.08,2.13,3.15,4.15,5.15,6.06,7.01
1000000,1,1,1.97,2.95,3.92,4.88,5.84,6.79

==> results/cf-time.csv <==
numusers,timecentrseq,timedistrseq,speedudp7seq
250,0.04,0.047,1.43
500,0.09,0.094,2.24
1000,0.24,0.191,4.69
2500,1.03,0.491,11.03
5000,3.522,0.963,20.48
10000,16.172,1.943,48.71
15000,41.945,2.929,85.95
20000,86.758,3.908,135.98

==> results/map.csv <==
Conflicts,Sequential,1+2 threads,1+3 threads,1+7 threads,Baseline,Speedup 1+2,Speedup 1+3,Speedup 1+7
0,2604,1377,935,435,1,1.89,2.79,5.99
1,2540,1362,948,448,1,1.86,2.68,5.67
5,2515,1457,1022,563,1,1.73,2.46,4.47
10,2509,1521,1134,734,1,1.65,2.21,3.42
15,2491,1613,1239,864,1,1.54,2.01,2.88
20,2505,1696,1417,1024,1,1.48,1.77,2.45
30,2480,1872,1567,1336,1,1.32,1.58,1.86
50,2492,2283,2072,1969,1,1.09,1.2,1.27
75,2499,2852,2785,2796,1,0.88,0.9,0.89
100,2491,3634,3628,3639,1,0.69,0.69,0.68

==> results/multisig-speedup.csv <==
nthreads,y,ymax,ymin
1,0.95,0.96,0.95
2,1.88,1.91,1.86
3,2.77,2.81,2.75
4,3.64,3.68,3.62
5,4.46,4.52,4.44
6,5.25,5.29,5.21
7,6.02,6.07,5.99

==> results/multisig-time.csv <==
Validator,multisig2,multisig4,multisig6,multisig10
0,9.5,11.797,14.175,19.087
1,9.961,12.412,14.91,19.837
2,5.094,6.308,7.551,10.01
3,3.447,4.287,5.134,6.799
4,2.627,3.254,3.894,5.182
5,2.141,2.655,3.181,4.227
6,1.822,2.259,2.696,3.607
7,1.583,1.968,2.357,3.145

==> results/multisig.csv <==
Validator,multisig2,multisig4,multisig6,multisig10
Sequential,9.500,11.797,14.175,19.087
1+1 threads,9.961,12.412,14.910,19.837
1+2 threads,5.094,6.308,7.551,10.010
1+3 threads,3.447,4.287,5.134,6.799
1+4 threads,2.627,3.254,3.894,5.182
1+5 threads,2.141,2.655,3.181,4.227
1+6 threads,1.822,2.259,2.696,3.607
1+7 threads,1.583,1.968,2.357,3.145

==> results/registry-time.csv <==
ndocs,Sequential,1+1 threads,1+2 threads,1+3 threads,1+4 threads,1+5 threads,1+6 threads,1+7 threads,speedupseq,speedup1,speedup2,speedup3,speedup4,speedup5,speedup6,speedup7
250,0.05,0.06,0.036,0.03,0.02,0.016,0.019,0.017,1,0.88,1.47,1.96,2.65,3.31,2.79,3.12
500,0.10,0.11,0.059,0.04,0.035,0.03,0.025,0.022,1,0.94,1.71,2.30,2.89,3.37,4.04,4.59
1000,0.20,0.20,0.108,0.07,0.057,0.048,0.043,0.037,1,0.96,1.81,2.68,3.44,4.08,4.56,5.30
2500,0.49,0.50,0.252,0.18,0.134,0.112,0.099,0.084,1,0.99,1.94,2.78,3.66,4.38,4.95,5.83
5000,0.98,0.97,0.494,0.34,0.259,0.212,0.184,0.164,1,1.01,1.98,2.87,3.77,4.61,5.31,5.96
10000,1.986,1.945,0.977,0.668,0.51,0.423,0.353,0.31,1,1.02,2.03,2.97,3.89,4.70,5.63,6.41
15000,2.982,2.909,1.475,1.004,0.76,0.619,0.524,0.459,1,1.03,2.02,2.97,3.92,4.82,5.69,6.50
20000,3.978,3.861,1.974,1.332,1.014,0.822,0.694,0.603,1,1.03,2.02,2.99,3.92,4.84,5.73,6.60
50000,10.059,9.673,4.949,3.319,2.513,2.041,1.723,1.49,1,1.04,2.03,3.03,4.00,4.93,5.84,6.75

==> results/registry.csv <==
Validator,etherdoc_single250,etherdoc_single500,etherdoc_single1000,etherdoc_single2500,etherdoc_single5000,etherdoc_single10000,etherdoc_single15000,etherdoc_single20000,etherdoc_single50000
Sequential,0.053,0.101,0.196,0.490,0.977,1.986,2.982,3.978,10.059
1+1 threads,0.060,0.108,0.204,0.496,0.968,1.945,2.909,3.861,9.673
1+2 threads,0.036,0.059,0.108,0.252,0.494,0.977,1.475,1.974,4.949
1+3 threads,0.027,0.044,0.073,0.176,0.340,0.668,1.004,1.332,3.319
1+4 threads,0.020,0.035,0.057,0.134,0.259,0.510,0.760,1.014,2.513
1+5 threads,0.016,0.030,0.048,0.112,0.212,0.423,0.619,0.822,2.041
1+6 threads,0.019,0.025,0.043,0.099,0.184,0.353,0.524,0.694,1.723
1+7 threads,0.017,0.022,0.037,0.084,0.164,0.310,0.459,0.603,1.490
